Few-Shot Object Detection and Viewpoint Estimation for Objects in the Wild

Detecting objects and estimating their viewpoints in images are key tasks of 3D scene understanding. Recent approaches have achieved excellent results on very large benchmarks for object detection and viewpoint estimation. However, performances are still lagging behind for novel object categories with few samples. In this paper, we tackle the problems of few-shot object detection and few-shot viewpoint estimation. We demonstrate on both tasks the benefits of guiding the network prediction with class-representative features extracted from data in different modalities: image patches for object detection, and aligned 3D models for viewpoint estimation. Despite its simplicity, our method outperforms state-of-the-art methods by a large margin on a range of datasets, including PASCAL and COCO for few-shot object detection, and Pascal3D+ and ObjectNet3D for few-shot viewpoint estimation. Furthermore, when the 3D model is not available, we introduce a simple category-agnostic viewpoint estimation method by exploiting geometrical similarities and consistent pose labelling across different classes. While it moderately reduces performance, this approach still obtains better results than previous methods in this setting. Last, for the first time, we tackle the combination of both few-shot tasks, on three challenging benchmarks for viewpoint estimation in the wild, ObjectNet3D, Pascal3D+ and Pix3D, showing very promising results.

==> fig/author/cover_letter.txt <==
Dear Dr. Savarese,
Dear Dr. Farhadi,

We wish to submit a new research article entitled “Generalized Feedback Loop for Joint Hand Object Pose Estimation” by M. Oberweger, P. Wohlhart, and V. Lepetit for consideration for publication in IEEE Transactions on Pattern Analysis and Machine Intelligence.

We previously showed that our approach can correct the mistakes made by a Convolutional Neural Network trained to predict the 3D pose of a hand by using a feedback loop in [Oberweger ICCV'15], and this manuscript builds on this work and generalizes it towards multiple objects.

In this article, we first present an updated version of our original work [Oberweger ICCV'15] for 3D hand pose estimation (Section 3). We extended this method by introducing an improved hand localization, using better network architecture and optimization (Section 3.5), improving the initialization of the feedback loop (Section 3.3), providing an end-to-end trainable formulation of the feedback loop (Section 3.6), and ultimately showing that this significantly improves the results compared to our original work [Oberweger ICCV'15] (Section 5.3). 

We then present the extension towards multiple objects, specifically for hands manipulating objects in Section 4, which is entirely new. We describe how to extend the feedback loop to the problem of joint hand object pose estimation. This problem is much harder than hand pose estimation alone, because the objects introduce additional occlusions and enlarge the joint configuration space. Capturing training data for such a problem is very cumbersome, and we present a convenient solution to this problem. Our approach outperforms the state-of-the-art on a challenging benchmark dataset, when only using depth images. Compared to the state-of-the-art tracking-based approach that requires an accurate initialization for each frame, we do not require any initialization at all and predict the poses from scratch on each frame independently.

We believe that this manuscript is appropriate for publication by Transactions on Pattern Analysis and Machine Intelligence because our approach relies on machine learning for image analysis. Thus, we think this work is highly relevant to your journal and could be interesting for your readers, since the idea of our original work [Oberweger ICCV'15] has shown significance in the field and has been adapted to other areas and applications since its publication, as we discuss in the related work of this article. 

This manuscript has not been published and is not under consideration for publication elsewhere. We have no conflicts of interest to disclose.

Please address all correspondence concerning this manuscript to me at oberweger@icg.tugraz.at

Thank you for your consideration.

Sincerely,
Markus Oberweger

[Oberweger ICCV'15] M. Oberweger, P. Wohlhart, and V. Lepetit, “Training a Feedback Loop for Hand Pose Estimation” in International Conference on Computer Vision, 2015. Oral presentation.


